A Pattern Sequence for Designing Blockchain-Based Healthcare Information Technology Systems

Known for its decentralized and tamper-aware properties, blockchain is attractive to enhance the infrastructure of systems that have been constrained by traditionally centralized and vendor-locked environments. Although blockchain has commonly been used as the operational model behind cryptocurrency, it has far more foreseeable utilities in domains like healthcare, where efficient data flow is highly demanded. Particularly, blockchain and related technologies have been touted as foundational technologies for addressing healthcare interoperability challenges, such as promoting effective communications and securing data exchanges across various healthcare systems. Despite the increasing interests in leveraging blockchain technology to improve healthcare infrastructures, a major gap in literature is the lack of available recommendations for concrete architectural styles and design considerations for creating blockchain-based apps and systems with a healthcare focus. This research provides two contributions to bridge the gap in existing research. First, we introduce a pattern sequence for designing blockchain-based healthcare systems focused on secure and at-scale data exchange. Our approach adapts traditional software patterns and proposes novel patterns that take into account both the technical requirements specific to healthcare systems and the implications of these requirements on naive blockchain-based solutions. Second, we provide a pattern-oriented reference architecture using an example application of the pattern sequence for guiding software developers to design interoperable (on the technical level) healthcare IT systems atop blockchain-based infrastructures. The reference architecture focuses on minimizing storage requirements on-chain, preserving the privacy of sensitive information, facilitating scalable communications, and maximizing evolvability of the system.

==> howto.txt <==
Manual on adaptations for fomatting PLoP submissions
----------------------------------------------------

In addition to the contents of "acmlarge-guide.pdf" the following applies:



Add as many "\category" lines as you want and a "\terms" line. Please refer to
<http://www.acm.org/about/class/1998> for the respective 1998 ACM Computing
Classification System. Also add "\keywords". This has also been described in
Section 2.2 (Content Indicators and Keywords) of "acmlarge-guide.pdf".

Add a self-reference in terms of the "\acmformat" command. This has also been
described in Section 2.2 (Content Indicators and Keywords) of "acmlarge-guide.pdf".

Add the copyright notice and ISBN as told you by the conference chair in terms of the "\copyr" command.

Add the permission statement also given by the conference chair as the
trailing part of the contents of the "bottomstuff" environment.

Add the history dates in terms of the "\received" command, namely the date of
initial submission, the date of the conference version and the date of the
version after having considered Writers' Workshop feedback.


Some of these data will not be available until after the conference. In this case substitute words for the required information the clearly indicate the preliminary status, e.g. "TODO".


If you are using MikTeX, and the LaTeX compiler prints errors probably
originating from outdated packages even after you thought you had updated them,
a potential cause might be the interaction of MikTeX user mode and
administrative mode - packages updated in administrative mode might be
shadowed by old packages installed in user mode. See e. g.
<https://tex.stackexchange.com/questions/67712/difference-between-administrative-and-user-mode-of-miktex> (Retrieved August 6, 2014). The author of these
lines e.g. once had a failure regarding package "fontenc" loaded by
"acmlarge.cls", that vanished after having considered the meaning of user and
administrative modes.

Philipp

